An Investigation into the Distribution of Ratios of Particle Solver-based Likelihoods

We investigate the use of the Metropolis-Hastings algorithm to sample posterior distribution in a Bayesian inverse problem, where the likelihood function is random. Concretely, we consider the case where one has full field observations of a PDE solution, in case a one-dimensional diffusion equation, subject to a Gaussian observation error. Assuming one uses a particle-based Monte Carlo simulation when approximating the likelihood function, one gets an approximate likelihood with additive Gaussian noise in the log-likelihood. We study how these two Gaussian distributions affect the distribution of ratios of approximate likelihood evaluations, as required when evaluating acceptance probabilities in the Metropolis-Hastings algorithm. We do so through both theoretical analysis and numerical experiments.

==> numerical_results/plotdata_acceptance_rate_true_0.1_current_0.08_proposal_0.1_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,nan,0.17030208454390686,nan,0.17781422890196386,0.530187,0.1766940859225345,0.534075,0.1711268535326937,0.566575,0.17066194654931133,0.619965,0.16983874705143112,0.725813,0.16900266270091724
1000,nan,0.0561680514171535,0.688559,0.05397378993548628,0.654238,0.053607648707996884,0.68257,0.05304931667797428,0.694675,0.05437508620682822,0.788728,0.05498836240514897,0.867166,0.053807434430569165
10000,0.999,0.017186971810065902,0.964455,0.016834250800080174,0.879322,0.016820642080491457,0.793311,0.01720174409761987,0.836948,0.017076826403052765,0.88637,0.016863807399279677,0.937821,0.017573673491902597
100000,1.0,0.005415477818253898,0.99441,0.005267304813659448,0.943366,0.005450623817509332,0.86778,0.005383641890022032,0.87808,0.005418791378158048,0.910441,0.005457783432859901,0.947948,0.005240820546441177
1000000,1.0,0.0017575323610107439,0.996043,0.001757910691701942,0.939026,0.0017302398677640045,0.875065,0.0016949808258502513,0.883306,0.001681341726122325,0.914377,0.001720479584302005,0.953503,0.0016993116253353885


==> numerical_results/plotdata_acceptance_rate_true_0.1_current_0.1_proposal_0.08_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,nan,0.18114303740414645,nan,0.18124403438458325,0.498458,0.1792517782338574,0.526889,0.17895446348163546,0.556671,0.17738714722324161,0.617626,0.18046800270408048,0.713044,0.17943466777632464
1000,nan,0.05717289567618558,0.329562,0.056295204058605205,0.437055,0.05511624080069322,0.516821,0.05521286082064576,0.640269,0.057374123086980595,0.759733,0.05501599767340405,0.851946,0.05790120896837993
10000,4.89803e-05,0.018013772508833344,0.0468593,0.017738376475878507,0.273018,0.017911672172078185,0.497731,0.017520559351801527,0.740708,0.01787226902214713,0.855955,0.018670324046464754,0.925772,0.01774778859463905
100000,6.31144e-23,0.005761241185716842,0.00951759,0.00580016379079074,0.197749,0.005636160040311134,0.50236,0.005714306607104662,0.779563,0.005837148276341796,0.889046,0.005678019020750107,0.93884,0.005762855195126804
1000000,7.73209e-23,0.0018167278277166341,0.0071263,0.0017480074370551173,0.199871,0.0017780776136040856,0.495908,0.0017799157283422157,0.778618,0.001766052094361885,0.887827,0.0017603721197519573,0.944964,0.0018143676584419157


==> numerical_results/plotdata_acceptance_rate_true_0.1_current_0.1_proposal_0.1_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,nan,0.1725497029843865,nan,0.1703408347989407,0.510457,0.17286584393685178,0.513548,0.17005881335585052,0.588424,0.16986788984384307,0.622395,0.17166886729981065,0.70676,0.17641995352000295
1000,0.485518,0.053824251039842626,0.504667,0.05311722884338,0.513804,0.05351074658421428,0.605037,0.053561553375532346,0.670145,0.053781688333483915,0.769528,0.05387169943486097,0.868943,0.05277452036731362
10000,0.508598,0.017160477848824605,0.575722,0.01712106889186537,0.625751,0.016982019903415496,0.70222,0.01668948770933368,0.842427,0.017340934230888484,0.904077,0.016738637937418924,0.948319,0.017066751301873476
100000,0.580425,0.005367895304493187,0.68715,0.00520329703169058,0.774249,0.005406126154650852,0.855511,0.005372876324651443,0.936835,0.005418394596188063,0.967695,0.0054469165589349725,0.982973,0.005477216446334763
1000000,0.72995,0.0016830537721653459,0.844981,0.0017438119164634698,0.90688,0.0017057989330516068,0.950128,0.0016863095801186686,0.978615,0.0017245144244105353,0.988603,0.0016947566196949932,0.994162,0.0017240069605427932


==> numerical_results/plotdata_current_likelihood_true_0.1_current_0.08_proposal_0.1_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,0.0,0.17030208454390686,6.35185e+25,0.17781422890196386,2.90786e+107,0.1766940859225345,1.03416e+112,0.1711268535326937,1.81052e+82,0.17066194654931133,2.18177e+53,0.16983874705143112,3.18428e+23,0.16900266270091724
1000,1.04583e+90,0.0561680514171535,9.34584e+160,0.05397378993548628,2.22216e+148,0.053607648707996884,5.12149e+121,0.05304931667797428,1.01308e+85,0.05437508620682822,1.4839e+54,0.05498836240514897,8.37727e+23,0.053807434430569165
10000,4.99852e+188,0.017186971810065902,4.6664e+177,0.016834250800080174,1.7465e+152,0.016820642080491457,2.87201e+123,0.01720174409761987,1.44535e+84,0.017076826403052765,1.42983e+54,0.016863807399279677,1.45685e+24,0.017573673491902597
100000,6.90547e+191,0.005415477818253898,7.90103e+179,0.005267304813659448,2.03328e+153,0.005450623817509332,4.14915e+123,0.005383641890022032,2.38745e+85,0.005418791378158048,2.98797e+55,0.005457783432859901,4.34297e+23,0.005240820546441177
1000000,9.06133e+192,0.0017575323610107439,8.79605e+178,0.001757910691701942,7.98356e+153,0.0017302398677640045,1.97195e+123,0.0016949808258502513,1.10241e+86,0.001681341726122325,5.36792e+54,0.001720479584302005,5.10339e+25,0.0016993116253353885


==> numerical_results/plotdata_current_likelihood_true_0.1_current_0.1_proposal_0.08_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,0.0,0.18114303740414645,12.2286,0.18124403438458325,1.91195e+118,0.1792517782338574,1.42882e+113,0.17895446348163546,2.13798e+82,0.17738714722324161,6.42295e+52,0.18046800270408048,1.29465e+24,0.17943466777632464
1000,1.72303e+136,0.05717289567618558,5.09209e+165,0.056295204058605205,1.31939e+149,0.05511624080069322,2.99492e+122,0.05521286082064576,2.24922e+84,0.057374123086980595,7.43595e+53,0.05501599767340405,3.86758e+24,0.05790120896837993
10000,2.29203e+215,0.018013772508833344,6.60959e+181,0.017738376475878507,7.08592e+153,0.017911672172078185,2.47124e+123,0.017520559351801527,9.21658e+83,0.01787226902214713,3.93796e+54,0.018670324046464754,5.54874e+23,0.01774778859463905
100000,2.21259e+222,0.005761241185716842,3.45527e+184,0.00580016379079074,2.79852e+153,0.005636160040311134,1.86302e+123,0.005714306607104662,5.65979e+83,0.005837148276341796,1.79951e+55,0.005678019020750107,2.18538e+24,0.005762855195126804
1000000,5.9433e+223,0.0018167278277166341,4.60374e+183,0.0017480074370551173,1.34954e+153,0.0017780776136040856,2.69627e+124,0.0017799157283422157,7.31746e+83,0.001766052094361885,6.60237e+53,0.0017603721197519573,3.03481e+24,0.0018143676584419157


==> numerical_results/plotdata_current_likelihood_true_0.1_current_0.1_proposal_0.1_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,0.0,0.1725497029843865,1.21556e+21,0.1703408347989407,1.14045e+106,0.17286584393685178,2.89925e+111,0.17005881335585052,4.45108e+82,0.16986788984384307,2.00577e+53,0.17166886729981065,1.73831e+24,0.17641995352000295
1000,7.39143e+129,0.053824251039842626,3.59926e+163,0.05311722884338,1.75364e+148,0.05351074658421428,1.17222e+123,0.053561553375532346,1.24455e+84,0.053781688333483915,5.31573e+54,0.05387169943486097,5.93729e+24,0.05277452036731362
10000,1.91343e+213,0.017160477848824605,5.74959e+181,0.01712106889186537,9.08604e+152,0.016982019903415496,5.86492e+123,0.01668948770933368,9.19491e+84,0.017340934230888484,1.808e+55,0.016738637937418924,9.84911e+23,0.017066751301873476
100000,7.45573e+221,0.005367895304493187,4.26948e+183,0.00520329703169058,3.47714e+153,0.005406126154650852,5.96779e+124,0.005372876324651443,3.70499e+83,0.005418394596188063,1.11808e+56,0.0054469165589349725,1.8588e+23,0.005477216446334763
1000000,4.04398e+223,0.0016830537721653459,2.19515e+185,0.0017438119164634698,1.17362e+154,0.0017057989330516068,8.30457e+123,0.0016863095801186686,3.53488e+84,0.0017245144244105353,5.3048e+53,0.0016947566196949932,7.65844e+23,0.0017240069605427932


==> numerical_results/plotdata_likelihood_ratio_true_0.1_current_0.08_proposal_0.1_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,nan,0.17030208454390686,nan,0.17781422890196386,1.74311e+94,0.1766940859225345,2.67756e+23,0.1711268535326937,55430700.0,0.17066194654931133,80.4086,0.16983874705143112,3.00496,0.16900266270091724
1000,nan,0.0561680514171535,5.83722e+40,0.05397378993548628,56458700000000.0,0.053607648707996884,5584810.0,0.05304931667797428,8.09206,0.05437508620682822,1.56999,0.05498836240514897,1.13941,0.053807434430569165
10000,5.54476e+81,0.017186971810065902,681660000000000.0,0.016834250800080174,52929.4,0.016820642080491457,17.9464,0.01720174409761987,1.60037,0.017076826403052765,1.14288,0.016863807399279677,1.03995,0.017573673491902597
100000,3.00699e+57,0.005415477818253898,3204880000000.0,0.005267304813659448,3347.23,0.005450623817509332,7.06598,0.005383641890022032,1.3811,0.005418791378158048,1.07539,0.005457783432859901,1.01159,0.005240820546441177
1000000,4.61303e+54,0.0017575323610107439,4711460000000.0,0.001757910691701942,1178.15,0.0017302398677640045,6.80668,0.0016949808258502513,1.32321,0.001681341726122325,1.07339,0.001720479584302005,1.02198,0.0016993116253353885


==> numerical_results/plotdata_likelihood_ratio_true_0.1_current_0.1_proposal_0.08_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,nan,0.18114303740414645,nan,0.18124403438458325,2.62393e+91,0.1792517782338574,6.16811e+22,0.17895446348163546,550850.0,0.17738714722324161,48.8115,0.18046800270408048,2.7046,0.17943466777632464
1000,nan,0.05717289567618558,2.89185e+35,0.056295204058605205,2104240000000.0,0.05511624080069322,1741.31,0.05521286082064576,4.46722,0.057374123086980595,1.44691,0.05501599767340405,1.09105,0.05790120896837993
10000,4.89803e-05,0.018013772508833344,1548.69,0.017738376475878507,16.476,0.017911672172078185,2.39084,0.017520559351801527,1.19428,0.01787226902214713,1.02565,0.018670324046464754,1.0078,0.01774778859463905
100000,6.31144e-23,0.005761241185716842,0.0338617,0.00580016379079074,1.31296,0.005636160040311134,1.35601,0.005714306607104662,1.01983,0.005837148276341796,1.01823,0.005678019020750107,0.992774,0.005762855195126804
1000000,7.73209e-23,0.0018167278277166341,0.127775,0.0017480074370551173,1.17207,0.0017780776136040856,1.04382,0.0017799157283422157,0.998351,0.001766052094361885,0.997549,0.0017603721197519573,0.998629,0.0018143676584419157


==> numerical_results/plotdata_likelihood_ratio_true_0.1_current_0.1_proposal_0.1_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,nan,0.1725497029843865,nan,0.1703408347989407,4.23765e+89,0.17286584393685178,1.5488e+31,0.17005881335585052,5306370.0,0.16986788984384307,79.8809,0.17166886729981065,2.64834,0.17641995352000295
1000,inf,0.053824251039842626,1.69766e+38,0.05311722884338,36420600000000.0,0.05351074658421428,357783.0,0.053561553375532346,3.90331,0.053781688333483915,1.49698,0.05387169943486097,1.1027,0.05277452036731362
10000,6.22761e+24,0.017160477848824605,1391980.0,0.01712106889186537,117.161,0.016982019903415496,3.0441,0.01668948770933368,1.15801,0.017340934230888484,1.03175,0.016738637937418924,1.00846,0.017066751301873476
100000,7185.45,0.005367895304493187,5.55476,0.00520329703169058,1.47501,0.005406126154650852,1.08196,0.005372876324651443,1.01607,0.005418394596188063,1.0072,0.0054469165589349725,0.999453,0.005477216446334763
1000000,2.62394,0.0016830537721653459,1.21383,0.0017438119164634698,1.05696,0.0017057989330516068,1.01223,0.0016863095801186686,1.00331,0.0017245144244105353,0.999118,0.0016947566196949932,0.99994,0.0017240069605427932


==> numerical_results/plotdata_proposal_likelihood_true_0.1_current_0.08_proposal_0.1_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,0.0,0.17030208454390686,0.487166,0.17781422890196386,1.41031e+112,0.1766940859225345,1.54364e+113,0.1711268535326937,2.47163e+82,0.17066194654931133,1.60308e+53,0.16983874705143112,1.55032e+23,0.16900266270091724
1000,6.83887e+126,0.0561680514171535,8.96751e+164,0.05397378993548628,7.0957e+150,0.053607648707996884,1.83575e+122,0.05304931667797428,7.64724e+84,0.05437508620682822,9.78277e+53,0.05498836240514897,6.09903e+23,0.053807434430569165
10000,3.32634e+210,0.017186971810065902,3.32889e+182,0.016834250800080174,1.18758e+154,0.016820642080491457,6.00551e+123,0.01720174409761987,2.14884e+84,0.017076826403052765,1.40287e+54,0.016863807399279677,1.56522e+24,0.017573673491902597
100000,3.33105e+222,0.005415477818253898,2.96403e+184,0.005267304813659448,6.04947e+153,0.005450623817509332,1.33945e+124,0.005383641890022032,2.295e+85,0.005418791378158048,3.08231e+55,0.005457783432859901,4.86769e+23,0.005240820546441177
1000000,1.20982e+224,0.0017575323610107439,1.67404e+184,0.001757910691701942,1.05701e+155,0.0017302398677640045,2.05003e+123,0.0016949808258502513,1.33248e+86,0.001681341726122325,6.17105e+54,0.001720479584302005,5.62411e+25,0.0016993116253353885


==> numerical_results/plotdata_proposal_likelihood_true_0.1_current_0.1_proposal_0.08_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,0.0,0.18114303740414645,1.3071e+21,0.18124403438458325,7.90102e+110,0.1792517782338574,2.59719e+111,0.17895446348163546,1.47527e+83,0.17738714722324161,3.64878e+53,0.18046800270408048,8.77695e+23,0.17943466777632464
1000,2.08004e+102,0.05717289567618558,2.66304e+160,0.056295204058605205,3.81007e+149,0.05511624080069322,2.73589e+122,0.05521286082064576,2.18038e+84,0.057374123086980595,6.25663e+53,0.05501599767340405,4.76312e+24,0.05790120896837993
10000,7.46301e+185,0.018013772508833344,6.16889e+176,0.017738376475878507,3.52087e+152,0.017911672172078185,1.49851e+123,0.017520559351801527,1.20747e+84,0.01787226902214713,3.16408e+54,0.018670324046464754,6.33505e+23,0.01774778859463905
100000,2.16139e+193,0.005761241185716842,7.28916e+179,0.00580016379079074,3.45759e+152,0.005636160040311134,1.24974e+123,0.005714306607104662,6.00474e+83,0.005837148276341796,1.70009e+55,0.005678019020750107,2.2238e+24,0.005762855195126804
1000000,1.9057e+195,0.0018167278277166341,3.21596e+180,0.0017480074370551173,2.47174e+152,0.0017780776136040856,6.593e+123,0.0017799157283422157,1.40223e+84,0.001766052094361885,6.52473e+53,0.0017603721197519573,3.14648e+24,0.0018143676584419157


==> numerical_results/plotdata_proposal_likelihood_true_0.1_current_0.1_proposal_0.1_samples_1000.csv <==
particles,meansigma0.01,maxsolverstdsigma0.01,meansigma0.025,maxsolverstdsigma0.025,meansigma0.05,maxsolverstdsigma0.05,meansigma0.1,maxsolverstdsigma0.1,meansigma0.25,maxsolverstdsigma0.25,meansigma0.5,maxsolverstdsigma0.5,meansigma1,maxsolverstdsigma1
100,0.0,0.1725497029843865,130.207,0.1703408347989407,1.04013e+109,0.17286584393685178,1.71407e+113,0.17005881335585052,2.87728e+82,0.16986788984384307,2.25745e+53,0.17166886729981065,1.26196e+24,0.17641995352000295
1000,2.1802e+103,0.053824251039842626,4.02287e+165,0.05311722884338,6.15923e+148,0.05351074658421428,1.1848e+122,0.053561553375532346,5.15058e+83,0.053781688333483915,5.7125e+54,0.05387169943486097,5.0124e+24,0.05277452036731362
10000,1.80885e+211,0.017160477848824605,2.73837e+182,0.01712106889186537,2.70296e+153,0.016982019903415496,3.29806e+123,0.01668948770933368,7.18525e+84,0.017340934230888484,1.89922e+55,0.016738637937418924,1.11954e+24,0.017066751301873476
100000,5.72889e+221,0.005367895304493187,6.67855e+182,0.00520329703169058,3.38685e+153,0.005406126154650852,5.63591e+124,0.005372876324651443,3.77946e+83,0.005418394596188063,1.13727e+56,0.0054469165589349725,1.88585e+23,0.005477216446334763
1000000,4.5133e+223,0.0016830537721653459,3.8024e+185,0.0017438119164634698,1.32445e+154,0.0017057989330516068,7.91882e+123,0.0016863095801186686,3.68792e+84,0.0017245144244105353,5.29875e+53,0.0016947566196949932,7.73921e+23,0.0017240069605427932


==> numerical_results/plotdata_ratio_expectations_true_0.1_current_0.08_proposal_0.1_samples_1000.csv <==
particles,ratiosigma0.01,maxsolverstdsigma0.01,ratiosigma0.025,maxsolverstdsigma0.025,ratiosigma0.05,maxsolverstdsigma0.05,ratiosigma0.1,maxsolverstdsigma0.1,ratiosigma0.25,maxsolverstdsigma0.25,ratiosigma0.5,maxsolverstdsigma0.5,ratiosigma1,maxsolverstdsigma1
100,0.0,0.17030208454390686,7.66967104072042e-27,0.17781422890196386,48499.92778194274,0.1766940859225345,14.926510404579563,0.1711268535326937,1.3651492388926938,0.17066194654931133,0.7347612259770737,0.16983874705143112,0.4868667328250029,0.16900266270091724
1000,6.539179407743132e+36,0.0561680514171535,9595.188875478287,0.05397378993548628,319.31544083234326,0.053607648707996884,3.584406100568389,0.05304931667797428,0.7548505547439491,0.05437508620682822,0.6592607318552464,0.05498836240514897,0.7280450552506963,0.053807434430569165
10000,6.654649776333796e+21,0.017186971810065902,71337.43356763244,0.016834250800080174,67.99770970512454,0.016820642080491457,2.0910477331207065,0.01720174409761987,1.4867263984502022,0.017076826403052765,0.9811446115971828,0.016863807399279677,1.0743865188591823,0.017573673491902597
100000,4.823784622914878e+30,0.005415477818253898,37514.47596072917,0.005267304813659448,2.9752272190745988,0.005450623817509332,3.2282515695985925,0.005383641890022032,0.9612766759513289,0.005418791378158048,1.0315732755014275,0.005457783432859901,1.1208205444661141,0.005240820546441177
1000000,1.3351461650773119e+31,0.0017575323610107439,190317.2446723245,0.001757910691701942,13.239832856520149,0.0017302398677640045,1.0395953244250615,0.0016949808258502513,1.2086973086238333,0.001681341726122325,1.1496166112758759,0.001720479584302005,1.1020341380925227,0.0016993116253353885


==> numerical_results/plotdata_ratio_expectations_true_0.1_current_0.1_proposal_0.08_samples_1000.csv <==
particles,ratiosigma0.01,maxsolverstdsigma0.01,ratiosigma0.025,maxsolverstdsigma0.025,ratiosigma0.05,maxsolverstdsigma0.05,ratiosigma0.1,maxsolverstdsigma0.1,ratiosigma0.25,maxsolverstdsigma0.25,ratiosigma0.5,maxsolverstdsigma0.5,ratiosigma1,maxsolverstdsigma1
100,0.0,0.18114303740414645,1.0688876895147442e+20,0.18124403438458325,4.1324407019012e-08,0.1792517782338574,0.01817716717291191,0.17895446348163546,6.900298412520229,0.17738714722324161,5.680847585610973,0.18046800270408048,0.6779399837793998,0.17943466777632464
1000,1.207198946042727e-34,0.05717289567618558,5.229758311420262e-06,0.056295204058605205,2.8877511577319823,0.05511624080069322,0.9135102106233222,0.05521286082064576,0.9693938343070042,0.057374123086980595,0.8414029142207788,0.05501599767340405,1.2315504785938494,0.05790120896837993
10000,3.2560699467284465e-30,0.018013772508833344,9.333241547508998e-06,0.017738376475878507,0.04968825501840268,0.017911672172078185,0.6063797931402858,0.017520559351801527,1.3101063518137963,0.01787226902214713,0.8034820059116903,0.018670324046464754,1.1417096493978813,0.01774778859463905
100000,9.768596983625525e-30,0.005761241185716842,2.109577543867773e-05,0.00580016379079074,0.12355066249303202,0.005636160040311134,0.6708140545995211,0.005714306607104662,1.060947490984648,0.005837148276341796,0.9447516268317485,0.005678019020750107,1.0175804665550154,0.005762855195126804
1000000,3.206467787256238e-29,0.0018167278277166341,0.0006985537845317068,0.0017480074370551173,0.18315425997006388,0.0017780776136040856,0.24452298916651524,0.0017799157283422157,1.916279692680247,0.001766052094361885,0.9882405863349071,0.0017603721197519573,1.0367963727548017,0.0018143676584419157


==> numerical_results/plotdata_ratio_expectations_true_0.1_current_0.1_proposal_0.1_samples_1000.csv <==
particles,ratiosigma0.01,maxsolverstdsigma0.01,ratiosigma0.025,maxsolverstdsigma0.025,ratiosigma0.05,maxsolverstdsigma0.05,ratiosigma0.1,maxsolverstdsigma0.1,ratiosigma0.25,maxsolverstdsigma0.25,ratiosigma0.5,maxsolverstdsigma0.5,ratiosigma1,maxsolverstdsigma1
100,0.0,0.1725497029843865,1.0711688439896015e-19,0.1703408347989407,912.0347231356044,0.17286584393685178,59.121152022074675,0.17005881335585052,0.6464228906242979,0.16986788984384307,1.1254779959815933,0.17166886729981065,0.7259694761003503,0.17641995352000295
1000,2.94963220919362e-27,0.053824251039842626,111.76936370253885,0.05311722884338,3.5122545106179146,0.05351074658421428,0.10107317738990974,0.053561553375532346,0.413850789441967,0.053781688333483915,1.0746407360795225,0.05387169943486097,0.8442235430642601,0.05277452036731362
10000,0.009453442247691318,0.017160477848824605,4.762722211496819,0.01712106889186537,2.974849329300773,0.016982019903415496,0.5623367411661199,0.01668948770933368,0.7814377737248107,0.017340934230888484,1.050453539823009,0.016738637937418924,1.1366915386263328,0.017066751301873476
100000,0.7683875354928357,0.005367895304493187,0.15642537264491227,0.00520329703169058,0.9740332572171383,0.005406126154650852,0.9443881235767345,0.005372876324651443,1.0200999192980278,0.005418394596188063,1.017163351459645,0.0054469165589349725,1.0145523993974608,0.005477216446334763
1000000,1.1160539864193195,0.0016830537721653459,1.732182311003804,0.0017438119164634698,1.1285168964400742,0.0017057989330516068,0.953549672048041,0.0016863095801186686,1.0432942560992169,0.0017245144244105353,0.9988595234504599,0.0016947566196949932,1.010546534281133,0.0017240069605427932

